ChatGPT for Programming Numerical Methods

ChatGPT is a large language model recently released by the OpenAI company. In this technical report, we explore for the first time the capability of ChatGPT for programming numerical algorithms. Specifically, we examine the capability of GhatGPT for generating codes for numerical algorithms in different programming languages, for debugging and improving written codes by users, for completing missed parts of numerical codes, rewriting available codes in other programming languages, and for parallelizing serial codes. Additionally, we assess if ChatGPT can recognize if given codes are written by humans or machines. To reach this goal, we consider a variety of mathematical problems such as the Poisson equation, the diffusion equation, the incompressible Navier-Stokes equations, compressible inviscid flow, eigenvalue problems, solving linear systems of equations, storing sparse matrices, etc. Furthermore, we exemplify scientific machine learning such as physics-informed neural networks and convolutional neural networks with applications to computational physics. Through these examples, we investigate the successes, failures, and challenges of ChatGPT. Examples of failures are producing singular matrices, operations on arrays with incompatible sizes, programming interruption for relatively long codes, etc. Our outcomes suggest that ChatGPT can successfully program numerical algorithms in different programming languages, but certain limitations and challenges exist that require further improvement of this machine learning model.

==> Euler1D.txt <==
% Parameters
gamma = 1.4; % Ratio of specific heats
N = 1000; % Number of grid points
L = 1; % Length of the domain
dx = L/N; % Grid spacing
dt = 0.0001; % Time step
t_final = 0.2; % Final time

% Initial conditions
x = linspace(0, L, N);
rho = ones(1, N);
rho(x<0.5) = 0.125;
u = zeros(1, N);
p = ones(1, N);
p(x<0.5) = 0.1;
E = p/(gamma-1) + 0.5*rho.*u.^2;

% Godunov method
t = 0;
while t < t_final
    % Compute time step
    a = sqrt(gamma*p./rho);
    dt = 0.25*dx./(abs(u) + a);
    dt = min(dt);
    if t + dt > t_final
        dt = t_final - t;
    end
    
    % Compute fluxes
    f = zeros(3, N+1);
    for i = 1:N+1
        if i == 1
            f(:, i) = euler_flux(rho(1), u(1), p(1), gamma);
        elseif i == N+1
            f(:, i) = euler_flux(rho(end), u(end), p(end), gamma);
        else
            f(:, i) = riemann_solver(rho(i-1), u(i-1), p(i-1), rho(i), u(i), p(i), gamma);
        end
    end
    
    % Update solution
    rho = rho - dt/dx*(f(1, 2:end) - f(1, 1:end-1));
    u = u - dt/dx*(f(2, 2:end) - f(2, 1:end-1));
    E = E - dt/dx*(f(3, 2:end) - f(3, 1:end-1));
    p = (gamma-1)*(E - 0.5*rho.*u.^2);
    
    % Boundary conditions
    rho(1) = rho(2);
    rho(end) = rho(end-1);
    u(1) = -u(2);
    u(end) = -u(end-1);
    
    % Update time
    t = t + dt;
end

% Plot solution
figure;
plot(x, rho, 'b', 'LineWidth', 2);
xlabel('x');
ylabel('Density');
title('1D Compressible Euler Equations with a Shock Wave');
xlim([0 L]);

figure;
plot(x, u, 'b', 'LineWidth', 2);
xlabel('x');
ylabel('Velocity');
title('1D Compressible Euler Equations with a Shock Wave');
xlim([0 L]);

figure;
plot(x, p, 'b', 'LineWidth', 2);
xlabel('x');
ylabel('Pressure');
title('1D Compressible Euler Equations with a Shock Wave');
xlim([0 L]);

% Function to compute Euler fluxes
function f = euler_flux(rho, u, p, gamma)
    f = [rho*u; rho*u^2 + p; (p/(gamma-1) + 0.5*rho*u^2 + p)*u];
end

% Function to compute Riemann fluxes
function f = riemann_solver(rho_l, u_l, p_l, rho_r, u_r, p_r, gamma)
    % Compute left and right state variables
    c_l = sqrt(gamma*p_l/rho_l);
    c_r = sqrt(gamma*p_r/rho_r);
    rho_star = 0.5*(rho_l + rho_r) + 0.5*(u_l - u_r)/c_l/sqrt(2/gamma/(gamma-1)/rho_l + 2/gamma/(gamma-1)/rho_r);
    p_star = 0.5*(p_l + p_r) + 0.5*(u_l - u_r)*rho_star*c_l;
    if p_star < 0
        p_star = 0;
    end
    u_star = 0.5*(u_l + u_r) + 0.5*(p_l - p_r)/rho_star/c_l;
    
    % Compute left and right wave speeds
    s_l = u_star - c_l;
    s_r = u_star + c_r;
    
    % Compute Euler fluxes at left and right states
    f_l = euler_flux(rho_l, u_l, p_l, gamma);
    f_r = euler_flux(rho_r, u_r, p_r, gamma);

    % Compute total energy per unit volume at the right state
    E_r = p_r/(gamma-1) + 0.5*rho_r*u_r^2;
    E_l = p_l/(gamma-1) + 0.5*rho_l*u_l^2;

    % Compute numerical flux
    if s_l > 0
        f = euler_flux(rho_l, u_l, p_l, gamma);
    elseif s_r < 0
        f = euler_flux(rho_r, u_r, p_r, gamma);
    else
        f = zeros(3, 1);
        f(1) = (s_r*f_l(1) - s_l*f_r(1) + s_l*s_r*(rho_r - rho_l))/(s_r - s_l);
        f(2) = (s_r*f_l(2) - s_l*f_r(2) + s_l*s_r*(rho_r*u_r - rho_l*u_l))/(s_r - s_l) + (p_star - 0.5*(rho_l + rho_r)*(s_r - s_l))*0.5*(sign(s_l) + sign(s_r));
        f(3) = (s_r*f_l(3) - s_l*f_r(3) + s_l*s_r*(rho_r*E_r - rho_l*E_l))/(s_r - s_l) + (p_star*u_star - 0.5*(rho_l*u_l + rho_r*u_r)*(s_r - s_l))*0.5*(sign(s_l) + sign(s_r));
    end
end



==> Euler1D_revised.txt <==
% Parameters
gamma = 1.4; % Ratio of specific heats
N = 1000; % Number of grid points
L = 1; % Length of the domain
dx = L/N; % Grid spacing
dt = 0.00001; % Time step
t_final = 0.2; % Final time

% Initial conditions
x = linspace(0, L, N);
rho = ones(1, N);
rho(x>0.5) = 0.125;
u = zeros(1, N);
p = ones(1, N);
p(x>0.5) = 0.1;
E = p/(gamma-1) + 0.5*rho.*u.^2;

% Godunov method
t = 0;
while t < t_final
    % Compute time step
    a = sqrt(gamma*p./rho);
    dt = 0.25*dx./(abs(u) + a);
    dt = min(dt);
    if t + dt > t_final
        dt = t_final - t;
    end
    
    % Compute fluxes
    f = zeros(3, N+1);
    for i = 1:N+1
        if i == 1
            f(:, i) = euler_flux(rho(1), u(1), p(1), gamma);
        elseif i == N+1
            f(:, i) = euler_flux(rho(end), u(end), p(end), gamma);
        else
            f(:, i) = riemann_solver(rho(i-1), u(i-1), p(i-1), rho(i), u(i), p(i), gamma);
        end
    end
    
    % Update solution
    rho = rho - dt/dx*(f(1, 2:end) - f(1, 1:end-1));
    u = u - dt/dx*(f(2, 2:end) - f(2, 1:end-1));
    E = E - dt/dx*(f(3, 2:end) - f(3, 1:end-1));
    p = (gamma-1)*(E - 0.5*rho.*u.^2);
    
    % Boundary conditions
    rho(1) = rho(2);
    rho(end) = rho(end-1);
    u(1) = -u(2);
    u(end) = -u(end-1);
    
    % Update time
    t = t + dt;
end

% Plot solution
figure;
plot(x, rho, 'b', 'LineWidth', 2);
xlabel('x');
ylabel('Density');
title('1D Compressible Euler Equations with a Shock Wave');
xlim([0 L]);

figure;
plot(x, u, 'b', 'LineWidth', 2);
xlabel('x');
ylabel('Velocity');
title('1D Compressible Euler Equations with a Shock Wave');
xlim([0 L]);

figure;
plot(x, p, 'b', 'LineWidth', 2);
xlabel('x');
ylabel('Pressure');
title('1D Compressible Euler Equations with a Shock Wave');
xlim([0 L]);

% Function to compute Euler fluxes
function f = euler_flux(rho, u, p, gamma)
    f = [rho*u; rho*u^2 + p; (p/(gamma-1) + 0.5*rho*u^2 + p)*u];
end

% Function to compute Riemann fluxes
function f = riemann_solver(rho_l, u_l, p_l, rho_r, u_r, p_r, gamma)
    % Compute left and right state variables
    c_l = sqrt(gamma*p_l/rho_l);
    c_r = sqrt(gamma*p_r/rho_r);
    rho_star = 0.5*(rho_l + rho_r) + 0.5*(u_l - u_r)/c_l/sqrt(2/gamma/(gamma-1)/rho_l + 2/gamma/(gamma-1)/rho_r);
    p_star = 0.5*(p_l + p_r) + 0.5*(u_l - u_r)*rho_star*c_l;
    if p_star < 0
        p_star = 0;
    end
    u_star = 0.5*(u_l + u_r) + 0.5*(p_l - p_r)/rho_star/c_l;
    
    % Compute left and right wave speeds
    s_l = u_star - c_l;
    s_r = u_star + c_r;
    
    % Compute Euler fluxes at left and right states
    f_l = euler_flux(rho_l, u_l, p_l, gamma);
    f_r = euler_flux(rho_r, u_r, p_r, gamma);

    % Compute total energy per unit volume at the right state
    E_r = p_r/(gamma-1) + 0.5*rho_r*u_r^2;
    E_l = p_l/(gamma-1) + 0.5*rho_l*u_l^2;

    % Compute numerical flux
    if s_l > 0
        f = euler_flux(rho_l, u_l, p_l, gamma);
    elseif s_r < 0
        f = euler_flux(rho_r, u_r, p_r, gamma);
    else
        f = zeros(3, 1);
        f(1) = (s_r*f_l(1) - s_l*f_r(1) + s_l*s_r*(rho_r - rho_l))/(s_r - s_l);
        f(2) = (s_r*f_l(2) - s_l*f_r(2) + s_l*s_r*(rho_r*u_r - rho_l*u_l))/(s_r - s_l) + (p_star - 0.5*(rho_l + rho_r)*(s_r - s_l))*0.5*(sign(s_l) + sign(s_r));
        f(3) = (s_r*f_l(3) - s_l*f_r(3) + s_l*s_r*(rho_r*E_r - rho_l*E_l))/(s_r - s_l) + (p_star*u_star - 0.5*(rho_l*u_l + rho_r*u_r)*(s_r - s_l))*0.5*(sign(s_l) + sign(s_r));
    end
end


==> NS_CPlus3.txt <==
            g[i * Ny + j] = d[i * Ny + j] / b[i * Ny + j];
        }
        for (int j = 2; j < Ny - 1; j++)
        {
            e[i * Ny + j] = e[i * Ny + j] * f[i * Ny + (j - 1)];
            g[i * Ny + j] = g[i * Ny + j] - e[i * Ny + j] * g[i * Ny + (j - 1)];
        }
        v_star[i * Ny + (Ny - 2)] = g[i * Ny + (Ny - 2)];
        for (int j = Ny - 3; j >= 1; j--)
        {
            v_star[i * Ny + j] = g[i * Ny + j] - f[i * Ny + j] * v_star[i * Ny + (j + 1)];
        }
    }

    // Calculate u_n+1 and v_n+1
    for (int i = 1; i < Nx - 1; i++)
    {
        for (int j = 1; j < Ny - 1; j++)
        {
            u[i * Ny + j] = u_star[i * Ny + j] - dt / dx * (p[(i + 1) * Ny + j] - p[i * Ny + j]);
            v[i * Ny + j] = v_star[i * Ny + j] - dt / dy * (p[i * Ny + (j + 1)] - p[i * Ny + j]);
        }
    }

    // Apply periodic boundary conditions to u and v
    for (int i = 0; i < Nx; i++)
    {
        u[i * Ny] = u[i * Ny + (Ny - 2)];
        u[i * Ny + (Ny - 1)] = u[i * Ny + 1];
        v[i * Ny] = v[i * Ny + (Ny - 2)];
        v[i * Ny + (Ny - 1)] = v[i * Ny + 1];
    }
    for (int j = 0; j < Ny; j++)
    {
        u[j] = u[(Nx - 2) * Ny + j];
        u[(Nx - 1) * Ny + j] = u[Ny + j];
        v[j] = v[(Nx - 2) * Ny + j];
        v[(Nx - 1) * Ny + j] = v[Ny + j];
    }

    // Output results to file
    if (t % output_freq == 0)
    {
        std::ofstream file("output_" + std::to_string(t) + ".txt");
        for (int j = 0; j < Ny; j++)
        {
            for (int i = 0; i < Nx; i++)
            {
                file << i * dx << " " << j * dy << " " << u[i * Ny + j] << " " << v[i * Ny + j] << "\n";
            }
            file << "\n";
        }
        file.close();
    }
}

int main()
{
    // Simulation parameters
    const int Nx = 64;              // Number of grid points in the x-direction
    const int Ny = 64;              // Number of grid points in the y-direction
    const double Lx = 2.0 * M_PI;   // Length of the domain in the x-direction
    const double Ly = 

